Mid-Infrared Spectral Variability Atlas of Young Stellar Objects

Optical and near-infrared variability is a well-known property of young stellar objects. However, a growing number of recent studies claim that a considerable fraction of them also exhibit mid-infrared flux changes. With the aim of studying and interpreting variability on a decadal timescale, here we present a mid-infrared spectral atlas containing observations of 68 low- and intermediate mass young stellar objects. The atlas consists of 2.5-11.6 um low-resolution spectra obtained with the ISOPHOT-S instrument on-board the Infrared Space Observatory (ISO) between 1996 and 1998, as well as 5.2-14.5 um low-resolution spectra obtained with the IRS instrument on-board the Spitzer Space Telescope between 2004 and 2007. The observations were retrieved from the ISO and Spitzer archives and were post-processed interactively by our own routines. For those 47 objects where multi-epoch spectra were available, we analyze mid-infrared spectral variability on annual and/or decadal timescales. We identify 37 variable candidate sources. Many stars show wavelength-independent flux changes, possibly due to variable accretion rate. In several systems, all exhibiting 10 um silicate emission, the variability of the 6-8 um continuum and the silicate feature exhibit different amplitudes. A possible explanation is variable shadowing of the silicate emitting region by an inner disk structure of changing height or extra silicate emission from dust clouds in the disk atmosphere. Our results suggest that mid-infrared variability, in particular the wavelength-dependent changes, are more ubiquitous than was known before. Interpreting this variability is a new possibility to explore the structure of the disk and its dynamical processes.

==> datafile1.txt <==
Title: Mid-Infrared Spectral Variability Atlas of Young Stellar Objects  
Authors: Kospal A., Abraham P., Acosta-Pulido J.A., Dullemond C.P., Henning Th.,
        Kun M., Leinert Ch., Moor A., Turner N.J. 
Table: Catalog of spectral observations of young stellar objects
      obtained with ISO and Spitzer
================================================================================
Byte-by-byte Description of file: datafile1.txt
--------------------------------------------------------------------------------
  Bytes Format Units  Label    Explanations
--------------------------------------------------------------------------------
  1- 19 A19    ---    Name     Name of the star
     21 A1     ---    Mass     Low (L) or intermediate (I) mass star
 24- 28 A5     ---    SpType   Spectral type of the star
 31- 32 I2     h      RAh      Hour of Right ascension (J2000)
 34- 35 I2     min    RAm      Minute of Right ascension (J2000)
 37- 41 F5.2   s      RAs      Second of Right ascension (J2000)
     44 A1     ---    DE-      Sign of the Declination sign (J2000)
 45- 46 I2     deg    DEd      Degree of Declination (J2000)
 48- 49 I2     arcmin DEm      Arcminute of Declination (J2000)
 51- 54 F4.1   arcsec DEs      Arcsecond of Declination (J2000)
 57- 66 A10    ---    TDT/AOR  Identifier of the spectrum
 68- 72 A5     ---    Corr     Corrections applied to the spectrum (1)
 74- 75 I2     d      Obs.D    Day of the observation 
 77- 79 A3     month  Obs.M    Month of the observation
 81- 84 I4     yr     Obs.Y    Year of the observation
 86- 88 A3     ---    Si-O     ? Silicate feature (2)
 90- 92 A3     ---    Ice      ? Ice features (2)
 94- 96 A3     ---    PAH      ? PAH features in emission; em
 98-106 A9     ---    Type     ? SED type of the star (3)
108-110 A3     ---    Var      ? Variability (4)
--------------------------------------------------------------------------------
Note (1): 
   M = memory correction; 
   B = in the lack of dedicated OFF measurement, zodiacal background was 
       predicted and subtracted; 
   O = position offset correction applied. An exclamation mark signals 
       spectra where the uncertainty of the correction is above 10%,thus they 
       are not used for variability analysis.
Note (2): 
   em = emission;
  abs = absorption.
Note (3): 
 PAH dom. = the spectrum is dominated by PAH emission features;
 sil. em. = the 10 micrometer silicate feature is in emission;
sil. abs. = the 10 micrometer silicate or ice bands are visible in absorption.
Note (4): 
   yes = candidate variable source; 
    no = constant source.
--------------------------------------------------------------------------------
VX Cas              I  A0     00 31 30.69  +61 58 51.0  58704023   BO    25 Jun 1997 em      em  sil. em.
IRAS 03260+3111     I  B5+F2  03 29 10.38  +31 21 59.2  65201755   BO    05 Sep 1997         em  PAH dom.
BARN 5 IRS 1        L         03 47 41.60  +32 51 43.8  63103703   B!O   08 Aug 1997 abs abs     sil. abs. yes
BARN 5 IRS 1        L         03 47 41.60  +32 51 43.8  r5635328         03 Feb 2004 abs abs     sil. abs. yes
LDN 1489 IRS        L         04 04 43.07  +26 18 56.4  81401708   O     07 Feb 1998 abs abs     sil. abs.
LDN 1489 IRS        L         04 04 43.07  +26 18 56.4  r3528960         07 Feb 2004 abs abs     sil. abs.
T Tau               L  G5     04 21 59.43  +19 32 06.4  67901255   O     25 Sep 1997 abs abs     sil. abs. yes
T Tau               L  G5     04 21 59.43  +19 32 06.4  r3530240         08 Feb 2004 abs abs     sil. abs. yes
DG Tau              L  G      04 27 04.70  +26 06 16.3  64501604   B     22 Aug 1997                       yes
DG Tau              L  G      04 27 04.70  +26 06 16.3  r3530496   O     02 Mar 2004                       yes
DG Tau              L  G      04 27 04.70  +26 06 16.3  r15115520        22 Mar 2006                       yes
Haro 6-10           L  K3     04 29 23.73  +24 33 00.3  65300605   B     30 Aug 1997 abs abs     sil. abs. yes
Haro 6-10           L  K3     04 29 23.73  +24 33 00.3  66901306   O     15 Sep 1997 abs abs     sil. abs. yes
Haro 6-10           L  K3     04 29 23.73  +24 33 00.3  r3531008         02 Mar 2004 abs abs     sil. abs. yes
Haro 6-10           L  K3     04 29 23.73  +24 33 00.3  r25679872        14 Oct 2008 abs abs     sil. abs. yes
Haro 6-10           L  K3     04 29 23.73  +24 33 00.3  r31618304  O     04 Apr 2009 abs abs     sil. abs. yes
L1551 IRS 5         L         04 31 34.08  +18 08 04.9  64201706   MB!O  19 Aug 1997 abs abs     sil. abs. yes
L1551 IRS 5         L         04 31 34.08  +18 08 04.9  r3531776         04 Mar 2004 abs abs     sil. abs. yes
HL Tau              L  K9     04 31 38.44  +18 13 57.7  65602507   MB    02 Sep 1997 abs abs     sil. abs. yes
HL Tau              L  K9     04 31 38.44  +18 13 57.7  r3531776         04 Mar 2004 abs abs     sil. abs. yes
UZ Tau              L  M2     04 32 43.04  +25 52 31.1  68401434   O     30 Sep 1007 em          sil. em.  yes
UZ Tau              L  M2     04 32 43.04  +25 52 31.1  83300749   O     25 Feb 1998 em          sil. em.  yes
UZ Tau              L  M2     04 32 43.04  +25 52 31.1  r3531264         28 Feb 2004 em          sil. em.  yes
UZ Tau              L  M2     04 32 43.04  +25 52 31.1  r12288000        14 Feb 2005 em          sil. em.  yes
VY Tau              L  M0     04 39 17.41  +22 47 53.4  68101239         27 Sep 1997 em          sil. em.  yes
VY Tau              L  M0     04 39 17.41  +22 47 53.4  83300854         25 Feb 1998 em          sil. em.  yes
VY Tau              L  M0     04 39 17.41  +22 47 53.4  86100859         25 Mar 1998 em          sil. em.  yes
VY Tau              L  M0     04 39 17.41  +22 47 53.4  r3547904         08 Feb 2004 em          sil. em.  yes
VY Tau              L  M0     04 39 17.41  +22 47 53.4  r11565824  O     18 Feb 2005 em          sil. em.  yes
DR Tau              L  K4     04 47 06.21  +16 58 42.8  67901329         25 Sep 1997 em          sil. em.  yes
DR Tau              L  K4     04 47 06.21  +16 58 42.8  83300944         25 Feb 1998 em          sil. em.  yes
DR Tau              L  K4     04 47 06.21  +16 58 42.8  r3533568         08 Feb 2004 em          sil. em.  yes
DR Tau              L  K4     04 47 06.21  +16 58 42.8  r12287744        18 Feb 2005 em          sil. em.  yes
UX Ori              I  A3     05 04 29.99  -03 47 14.3  85801453   B     22 Mar 1998 em          sil. em.
HD 34700            L  G0     05 19 41.40  +05 38 42.9  63602294   B     13 Aug 1997         em  PAH dom.  no
HD 34700            L  G0     05 19 41.40  +05 38 42.9  r3584768   O     02 Oct 2004         em  PAH dom.  no
BF Ori              I  A5     05 37 13.27  -06 35 00.5  70101958   B     17 Oct 1997 em          sil. em.  yes
BF Ori              I  A5     05 37 13.27  -06 35 00.5  r5638144         03 Oct 2004 em          sil. em.  yes
BF Ori              I  A5     05 37 13.27  -06 35 00.5  r18835968        09 Mar 2007 em          sil. em.  yes
RR Tau              I  A2     05 39 30.52  +26 22 27.0  67000863   BO    16 Sep 1997         em  PAH dom.  yes
RR Tau              I  A2     05 39 30.52  +26 22 27.0  86603163   BO    30 Mar 1998         em  PAH dom.  yes
RR Tau              I  A2     05 39 30.52  +26 22 27.0  r5638400         28 Sep 2004         em  PAH dom.  yes
Reipurth 50 N IRS 1 L         05 40 27.45  -07 27 30.1  69703804   BO    13 Oct 1997 abs abs     sil. abs.
SX Cha              L  M0.5   10 55 59.73  -77 24 39.9  16600204   O     01 May 1996 em          sil. em.
SX Cha              L  M0.5   10 55 59.73  -77 24 39.9  r12697345        26 May 2005 em          sil. em.
CR Cha              L  K4     10 59 06.99  -77 01 40.4  16600317   O     01 May 1996 em          sil. em.  yes
CR Cha              L  K4     10 59 06.99  -77 01 40.4  62501703   MBO   02 Aug 1997 em          sil. em.  yes
CR Cha              L  K4     10 59 06.99  -77 01 40.4  r12697345        26 May 2005 em          sil. em.  yes
CR Cha              L  K4     10 59 06.99  -77 01 40.4  r26143744        01 Jun 2008 em          sil. em.  yes
CR Cha              L  K4     10 59 06.99  -77 01 40.4  r27186944        08 Jun 2008 em          sil. em.  yes
HD 95881            I  A1/A2  11 01 57.64  -71 30 48.4  10400919   BO    29 Feb 1996 em      em  sil. em.  no
HD 95881            I  A1/A2  11 01 57.64  -71 30 48.4  r11004928        15 Feb 2005 em      em  sil. em.  no
CT Cha              L  K7     11 04 09.09  -76 27 19.4  16600124   O     01 May 1996 em          sil. em.  yes
CT Cha              L  K7     11 04 09.09  -76 27 19.4  r12697345        26 May 2005 em          sil. em.  yes
VW Cha              L  K8     11 08 01.49  -77 42 28.9  16700234   O     02 May 1996 em          sil. em.  yes
VW Cha              L  K8     11 08 01.49  -77 42 28.9  r12696832        12 Jul 2005 em          sil. em.  yes
CU Cha              I  A0     11 08 03.30  -77 39 17.4  07900309   MBO   04 Feb 1996         em  PAH dom.  yes
CU Cha              I  A0     11 08 03.30  -77 39 17.4  14101580   BO    06 Apr 1996         em  PAH dom.  yes
CU Cha              I  A0     11 08 03.30  -77 39 17.4  62501510   MBO   02 Aug 1997         em  PAH dom.  yes
CU Cha              I  A0     11 08 03.30  -77 39 17.4  r12697088        07 Mar 2006         em  PAH dom.  yes
Glass I             L  K7     11 08 15.10  -77 33 53.2  07900410   MO    04 Feb 1996 em          sil. em.  yes
Glass I             L  K7     11 08 15.10  -77 33 53.2  16600138   BO    01 May 1996 em          sil. em.  yes
Glass I             L  K7     11 08 15.10  -77 33 53.2  58401511   BO    22 Jun 1997 em          sil. em.  yes
Glass I             L  K7     11 08 15.10  -77 33 53.2  r12697088        07 Mar 2006 em          sil. em.  yes
Glass I             L  K7     11 08 15.10  -77 33 53.2  r25680640        16 Aug 2008 em          sil. em.  yes
Ced 111 IRS 5       L  M5     11 08 39.43  -77 43 52.1  07900211   B!    04 Feb 1996     abs     sil. abs. no
Ced 111 IRS 5       L  M5     11 08 39.43  -77 43 52.1  62501412   M!B!O 02 Aug 1997     abs     sil. abs. no
Ced 111 IRS 5       L  M5     11 08 39.43  -77 43 52.1  r12697345  O!    26 May 2005     abs     sil. abs. no
VZ Cha              L  K7     11 09 23.79  -76 23 20.8  27101145   O     14 Aug 1996 em          sil. em.  yes
VZ Cha              L  K7     11 09 23.79  -76 23 20.8  r12696832        12 Jul 2005 em          sil. em.  yes
HD 97300            I  B9     11 09 50.03  -76 36 47.7  07901912   MBO   04 Feb 1996         em  PAH dom.  no
HD 97300            I  B9     11 09 50.03  -76 36 47.7  62501316   MBO   02 Aug 1997         em  PAH dom.  no
HD 97300            I  B9     11 09 50.03  -76 36 47.7  r12697088        07 Mar 2006         em  PAH dom.  no
Ced 112 IRS 4       L  K5     11 09 53.41  -76 34 25.5  62501217   MBO   02 Aug 1997                       yes
Ced 112 IRS 4       L  K5     11 09 53.41  -76 34 25.5  r12697088        07 Mar 2006                       yes
WX Cha              L  M1.25  11 09 58.74  -77 37 08.9  16600749   O     01 May 1996 em          sil. em.  yes
WX Cha              L  M1.25  11 09 58.74  -77 37 08.9  r12696576        10 Jul 2005 em          sil. em.  yes
WW Cha              L  K5     11 10 00.11  -76 34 57.9  27101153   O     14 Aug 1996 em          sil. em.  yes
WW Cha              L  K5     11 10 00.11  -76 34 57.9  r12697088        07 Mar 2006 em          sil. em.  yes
WW Cha              L  K5     11 10 00.11  -76 34 57.9  r26142976        01 Jun 2008 em          sil. em.  yes
WW Cha              L  K5     11 10 00.11  -76 34 57.9  r27185408  O     08 Jun 2008 em          sil. em.  yes
XX Cha              L  M2     11 11 39.66  -76 20 15.3  16600664   O     01 May 1996 em          sil. em.  yes
XX Cha              L  M2     11 11 39.66  -76 20 15.3  r12696576        10 Jul 2005 em          sil. em.  yes
CV Cha              L  K0     11 12 27.72  -76 44 22.3  58401637   O     22 Jun 1997 em          sil. em.  yes
CV Cha              L  K0     11 12 27.72  -76 44 22.3  60601421   BO    14 Jul 1997 em          sil. em.  yes
CV Cha              L  K0     11 12 27.72  -76 44 22.3  r12697088        07 Mar 2006 em          sil. em.  yes
HD 98800            L  K4     11 22 05.30  -24 46 39.4  24001017   B     14 Jul 1996 em          sil. em.  yes
HD 98800            L  K4     11 22 05.30  -24 46 39.4  r3571968         25 Jun 2004 em          sil. em.  yes
HD 98800            L  K4     11 22 05.30  -24 46 39.4  r3571969         03 Jan 2005 em          sil. em.  yes
HD 100453           I  A9     11 33 05.60  -54 19 28.5  26000131   B     02 Aug 1996         em  PAH dom.  yes
HD 100453           I  A9     11 33 05.60  -54 19 28.5  r3578880         06 Jun 2004         em  PAH dom.  yes
HD 100546           I  B9     11 33 25.43  -70 11 41.3  10400537   BO    29 Feb 1996 em      em  sil. em.  yes
HD 104237           I  A      12 00 05.12  -78 11 34.7  10400325   BO    29 Feb 1996 em          sil. em.  yes
HD 104237           I  A      12 00 05.12  -78 11 34.7  23300625   BO    07 Jul 1996 em          sil. em.  yes
HD 104237           I  A      12 00 05.12  -78 11 34.7  53300118   MB    02 May 1997 em          sil. em.  yes
HD 104237           I  A      12 00 05.12  -78 11 34.7  r12677632  O     30 May 2005 em          sil. em.  yes
DK Cha              I  F0     12 53 17.22  -77 07 10.6  07901717   BO    04 Feb 1996 abs abs     sil. abs.
DK Cha              I  F0     12 53 17.22  -77 07 10.6  r12679168        26 May 2005 abs abs     sil. abs.
HD 135344 B         I  F8     15 15 48.44  -37 09 16.0  10401742   B     29 Feb 1996         em  PAH dom.  yes
HD 135344 B         I  F8     15 15 48.44  -37 09 16.0  10401876   B     29 Feb 1996         em  PAH dom.  yes
HD 135344 B         I  F8     15 15 48.44  -37 09 16.0  r3580672         08 Aug 2004         em  PAH dom.  yes
HD 139614           I  A7     15 40 46.39  -42 29 53.6  10402322   BO    29 Feb 1996 em      em  sil. em.  yes
HD 139614           I  A7     15 40 46.39  -42 29 53.6  r3580928         08 Aug 2004 em      em  sil. em.  yes
HD 141569           I  A0     15 49 57.76  -03 55 16.2  62701662   B     04 Aug 1997         em  PAH dom.  no
HD 141569           I  A0     15 49 57.76  -03 55 16.2  r3560960         03 Mar 2004         em  PAH dom.  no
HD 142666           I  A8     15 56 40.02  -22 01 40.0  10402847   MBO   29 Feb 1996 em      em  sil. em.  yes
HD 142666           I  A8     15 56 40.02  -22 01 40.0  r3586816         08 Aug 2004 em      em  sil. em.  yes
HD 142527           I  F6     15 56 41.89  -42 19 23.3  10402547   B     29 Feb 1996 em      em  sil. em.  no
HD 142527           I  F6     15 56 41.89  -42 19 23.3  r11005696        18 Mar 2005 em      em  sil. em.  no
EX Lup              L  M0     16 03 05.49  -40 18 25.4  44700104         05 Feb 1997 em          sil. em.  yes
EX Lup              L  M0     16 03 05.49  -40 18 25.4  48801209         18 Mar 1997 em          sil. em.  yes
EX Lup              L  M0     16 03 05.49  -40 18 25.4  64701714   O     24 Aug 1997 em          sil. em.  yes
EX Lup              L  M0     16 03 05.49  -40 18 25.4  67403725   O     19 Sep 1997 em          sil. em.  yes
EX Lup              L  M0     16 03 05.49  -40 18 25.4  r5645056         30 Aug 2004 em          sil. em.  yes
EX Lup              L  M0     16 03 05.49  -40 18 25.4  r11570688        18 Mar 2005 em          sil. em.  yes
HD 144432           I  A9/F0  16 06 57.95  -27 43 09.4  10402662   BO    29 Feb 1996 em          sil. em.  yes
HD 144432           I  A9/F0  16 06 57.95  -27 43 09.4  r3587072         08 Aug 2004 em          sil. em.  yes
HR 5999             I  A7     16 08 34.28  -39 06 18.2  28901748   MB    01 Sep 1996 em          sil. em.
WL 16               I         16 27 02.34  -24 37 27.2  08100620   BO    06 Feb 1996         em  PAH dom.
WL 6                L         16 27 21.80  -24 29 53.4  08101921   BO    06 Feb 1996 abs abs     sil. abs. yes
WL 6                L         16 27 21.80  -24 29 53.4  r12698880        16 Apr 2006 abs abs     sil. abs. yes
MWC 863             I  A1     16 40 17.92  -23 53 45.2  64102335         18 Aug 1997 em          sil. em.
AK Sco              I  F5     16 54 44.85  -36 53 18.5  64402829   O     21 Aug 1997 em          sil. em.  no
AK Sco              I  F5     16 54 44.85  -36 53 18.5  r12700160        16 Apr 2005 em          sil. em.  no
MWC 865             I  B      16 59 06.77  -42 42 08.4  28900460   BO!   31 Aug 1996         em  PAH dom.
51 Oph              I  A0     17 31 24.97  -23 57 45.3  10301104   MBO   28 Feb 1996 em          sil. em.  yes
51 Oph              I  A0     17 31 24.97  -23 57 45.3  r3582464         24 Mar 2004 em          sil. em.  yes
HD 163296           I  A1     17 56 21.29  -21 57 21.8  32901192   BO    10 Oct 1996 em          sil. em.
HD 169142           I  B9     18 24 29.79  -29 46 49.2  13601437   MBO   01 Apr 1996         em  PAH dom.  no
HD 169142           I  B9     18 24 29.79  -29 46 49.2  r3587584         26 Mar 2004         em  PAH dom.  no
VV Ser              I  B6     18 28 47.87  +00 08 39.8  47800913   B     08 Mar 1997 em      em  sil. em.  yes
VV Ser              I  B6     18 28 47.87  +00 08 39.8  r5651200         01 Sep 2004 em      em  sil. em.  yes
OO Ser              L         18 29 49.13  +01 16 20.6  29000213         01 Sep 1996 abs abs     sil. abs. yes
OO Ser              L         18 29 49.13  +01 16 20.6  34300318         24 Oct 1996 abs abs     sil. abs. yes
OO Ser              L         18 29 49.13  +01 16 20.6  47800223   O     08 Mar 1997 abs abs     sil. abs. yes
OO Ser              L         18 29 49.13  +01 16 20.6  51301129   O     12 Apr 1997 abs abs     sil. abs. yes
OO Ser              L         18 29 49.13  +01 16 20.6  67601734         22 Sep 1997 abs abs     sil. abs. yes
CK 1                L  M4     18 29 57.74  +01 14 05.7  10803126   MBO   04 Mar 1996     abs               no
CK 1                L  M4     18 29 57.74  +01 14 05.7  r9828352         01 Sep 2004     abs               no
[SVS76] Ser 4       L         18 29 57.89  +01 12 46.3  10803027   MB!O  04 Mar 1996 abs abs     sil. abs.
[SVS76] Ser 4       L         18 29 57.89  +01 12 46.3  r9407232         27 Mar 2004 abs abs     sil. abs.
CK 2                L  K5-M0  18 30 00.62  +01 15 20.1  10803228   M!B!O 04 Mar 1996 abs abs     sil. abs.
CK 2                L  K5-M0  18 30 00.62  +01 15 20.1  r11828224        01 Sep 2004 abs abs     sil. abs.
S CrA               L  K6     19 01 08.70  -36 57 19.8  52301333   O     22 Apr 1997 em          sil. em.  yes
S CrA               L  K6     19 01 08.70  -36 57 19.8  r11197952        20 Apr 2005 em          sil. em.  yes
S CrA               L  K6     19 01 08.70  -36 57 19.8  r14920960        20 Oct 2005 em          sil. em.  yes
HH 100 IRS          L  K7     19 01 50.68  -36 58 09.6  11501029   BO    11 Mar 1996 abs abs     sil. abs. yes
HH 100 IRS          L  K7     19 01 50.68  -36 58 09.6  70400629   BO    19 Oct 1997 abs abs     sil. abs. yes
R CrA               I  B5     19 01 53.68  -36 57 08.2  11501230   BO    11 Mar 1996 em          sil. em.
T CrA               I  F0     19 01 58.78  -36 57 49.9  14100562   BO    06 Apr 1996 em          sil. em.
VV CrA              L  K7     19 03 06.75  -37 12 49.5  52301015   O     22 Apr 1997 abs abs     sil. abs.
VV CrA              L  K7     19 03 06.75  -37 12 49.5  r25680896        17 Nov 2008 abs abs     sil. abs.
WW Vul              I  A3     19 25 58.75  +21 12 31.4  17600465   MBO!  11 May 1996 em          sil. em.  yes
WW Vul              I  A3     19 25 58.75  +21 12 31.4  51300108   BO    12 Apr 1997 em          sil. em.  yes
WW Vul              I  A3     19 25 58.75  +21 12 31.4  r16828672        20 Jun 2006 em          sil. em.  yes
DB +40 4124         I  B3     20 20 28.25  +41 21 51.5  15900568   B     24 Apr 1996         em  PAH dom.
LkHa 224            I  F9     20 20 29.36  +41 21 28.5  14201271   BO    07 Apr 1996         em  PAH dom.
PV Cep              L  G0-K0  20 45 53.94  +67 57 38.7  14302274   BO    08 Apr 1996 abs abs     sil. abs. yes
PV Cep              L  G0-K0  20 45 53.94  +67 57 38.7  r12287488        23 Oct 2004 abs abs     sil. abs. yes
SV Cep              I  A0     22 21 33.20  +73 40 27.1  56201203   B     31 May 1997 em          sil. em.

